Improving the Predictive Performances of $k$ Nearest Neighbors Learning by Efficient Variable Selection

This paper computationally demonstrates a sharp improvement in predictive performance for $k$ nearest neighbors thanks to an efficient forward selection of the predictor variables. We show both simulated and real-world data that this novel repeatedly approaches outperformance regression models under stepwise selection

==> XY.mse.csv <==
"","step","kNNvs"
"MSE",2.61583956767846,1.56827337735802
"MSE49",1.07946975917048,0.516345765563041
"MSE48",1.27083441187158,0.711375540535713
"MSE47",1.65435424228826,0.410210970782855
"MSE46",1.53247671057672,0.217374249176035
"MSE45",0.820399434642314,0.512716376748024
"MSE44",1.45630482278321,0.609893694364438
"MSE43",1.03937441962111,0.526951238631095
"MSE42",1.2322164986067,0.290591488831702
"MSE41",0.730732981483641,0.345483243181123
"MSE40",0.808646324119851,0.352856495251641
"MSE39",1.89948797162625,1.12891894591409
"MSE38",1.38226898014612,0.457662681778265
"MSE37",1.00363740965644,0.493382913671332
"MSE36",0.958942147977249,0.524767617704151
"MSE35",0.808585886472686,0.454990828454493
"MSE34",0.842993620392053,0.359469849074498
"MSE33",1.6598332378552,0.9073143633071
"MSE32",1.44232267048078,0.447407105226277
"MSE31",0.670936053674159,0.66458560532612
"MSE30",1.00075204070315,0.571581575400995
"MSE29",1.96064805798045,1.09185492486103
"MSE28",0.846500933941066,0.490121031339421
"MSE27",0.836315024207393,0.420426547928254
"MSE26",2.39760006920577,1.22561840890007
"MSE25",2.39475305627436,0.926892501343744
"MSE24",0.688773274850886,0.389205416119873
"MSE23",1.8710643337442,0.527164372184897
"MSE22",1.36799625987308,0.58134013699831
"MSE21",1.24510879561288,0.314499401271963
"MSE20",1.7083462337523,0.405796585184521
"MSE19",2.29681588930714,0.66660458456165
"MSE18",1.57736217860613,0.655415388004558
"MSE17",1.40645442986201,0.582143297481958
"MSE16",0.391382471452175,0.292854987434451
"MSE15",1.45900520765471,0.516807871647601
"MSE14",0.763108818703689,0.147062512756608
"MSE13",2.00713042252715,0.623264151486294
"MSE12",4.24017444763722,0.730852028959324
"MSE11",1.19798624664124,0.409920736707538
"MSE10",0.752488143215946,0.251326038891229
"MSE9",1.88015533203415,0.861226555410939
"MSE8",1.88299144649946,0.940045551796277
"MSE7",1.12395204400185,0.421716875698278
"MSE6",1.408461130556,0.552734274823896
"MSE5",0.567260436722758,0.281010927963201
"MSE4",1.7273281781243,0.368462375810719
"MSE3",0.888369670078541,0.397245677032605
"MSE2",0.855546653748188,0.402539768030287
"MSE1",1.44962036212,1.10114968256436

